The high-redshift radio galaxy 3C 294 at low frequencies: radio detection of the X-ray Ghost

We report on the very first radio detection associated with the peculiar hourglass-morphology X-rays surrounding 3C 294 at z=1.8. Using International Low Frequency Array (LOFAR) data at 144 MHz and Chandra data at 0.3-6 keV, we find that the co-spatial diffuse radio and X-ray emission is well described by synchrotron and inverse-Compton processes by the same electron population. Through modelling of this rare low-energy plasma, we find that the most defining property of the electrons up-scattering CMB photons at this redshift is very low electron Lorentz factors ($\gamma_{\text{max}}\ll 10^{4}$ and $\gamma_{\text{break}}\lesssim 10^{3}$) in the lobe: deep low frequency (<150 MHz) observations are critical to the detection of radio lobes at high redshift. The physical conditions imply a total energy in the diffuse emission significantly greater than that implied by the temperature of the protocluster gas: 3C 294 is one of the most powerful known radio-loud systems in a dense protocluster environment. Through resolved spectral analysis of archival radio data up to 15 GHz, we find evidence that the inner hotspots are due to restarted activity, while the outer hotspots remain energetic, suggesting a rapid duty cycle while the jet precesses. This allowed the low-energy aged plasma driving the X-rays to remain spatially distinct from the high-energy plasma. Together, our results promise a revelation of AGN-related radio emission at high redshift using future low-frequency arrays such as SKA-LOW.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
